Nested Sequents for Provability Logic GLP

We present a proof system for the provability logic GLP in the formalism of nested sequents and prove the cut elimination theorem for it. As an application, we obtain the reduction of GLP to its important fragment called J syntactically.

==> bussproofs/README.txt <==
bussproofs, version 1.1.

Proof trees in the style of the sequent calculus and other proof systems.

The package allows the construction of proof trees in the style of
the sequent calculus and many other proof systems. One novel
feature of the macros is they support the horizontal alignment
according to some centre point specified with the command \fCenter.
This is the style often used in sequent calculus proofs.

The package works in a Plain TeX document, as well as in LaTeX; an
exposition of the commands available is given in the package file
itself. Documentation is also given in a separate LaTeX/FILE,
BussGuide2.tex/BussGuide2.pdf.

Distribution under the LaTeX Project Public License

The CTAN distribution includes:

bussproofs.sty - version 1.1 of the style files.

BussGuide2.pdf - The documentation by Peter Smith.
BussGuide2.tex - LaTeX source for the documentation.

testbp2.tex - A file used for testing, with examples of usage.
testbp2.pdf - The output of the testbp2.tex

README.txt - This file.

Maintained by Sam Buss
sbuss@math.ucsd.edu

